The Arches cluster revisited: IV. Observational constraints on the binary properties of very massive stars

Serving as the progenitors of electromagnetic and gravitational wave transients, massive stars have received renewed interest in recent years. However, many aspects of their birth and evolution remain opaque, particularly in the context of binary interactions. The centre of our galaxy hosts a rich cohort of very massive stars, which appear to play a prominent role in the ecology of the region. In this paper we investigate the binary properties of the Arches cluster, which is thought to host a large number of very massive stars. A combination of multi-epoch near-IR spectroscopy and photometry was utilised to identify binaries. 13 from 36 cluster members meet our criteria to be classed as RV variable. Combining the spectroscopic data with archival radio and X-ray observations - to detect colliding wind systems - provides a lower limit to the binary fraction of ~43%; increasing to >50% for the O-type hypergiants and WNLha. Dynamical and evolutionary masses reveal the primaries to be uniformly massive (>50M$_{\odot}$). Where available, orbital analysis reveals a number of short period, highly eccentric binaries, which appear to be pre-interaction systems. Such systems are X-ray luminous, with 80% above an empirical bound of $(L_{\rm x}/L_{\rm bol})\sim10^{-7}$ and their orbital configurations suggest formation and evolution via a single star channel; however, we cannot exclude a binary formation channel for a subset. Qualitative comparison to surveys of lower mass OB-type stars confirms that the trend to an extreme binary fraction (>60%) extends to the most massive stars currently forming in the local Universe.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
